Constrained optimization and higher-order rigidity of bar frameworks

We establish a connection between constrained optimization problems, and conditions for higher-order rigidity of bar frameworks. We then use this connection to design an optimization algorithm to construct isostatic and under-constrained bar frameworks that are rigid but not first-order rigid. Specifically, prestress stable frameworks arise as the solution to a simple optimization problem, which asks to maximize or minimize the length of one edge while keep the other edge lengths fixed. By starting with a random first-order rigid framework, we can thus design a wide variety of prestress stable frameworks. We then present a bifurcation method to design frameworks that are third-order rigid. Our results highlight connections between concepts in rigidity theory and constrained optimization, offering new insights into the construction and analysis of bar frameworks with higher-order rigidity.

==> data-critical.csv <==
X,Y
0,1.1299609219869
0.00628318530717959,1.13011125716187
0.0125663706143592,1.13024376239049
0.0188495559215388,1.13035833285685
0.0251327412287183,1.13045486650768
0.0314159265358979,1.13053326406889
0.0376991118430775,1.13059342906171
0.0439822971502571,1.13063526781768
0.0502654824574367,1.13065868949299
0.0565486677646163,1.13066360608173
0.0628318530717959,1.13064993242859
0.0691150383789754,1.13061758624031
0.075398223686155,1.13056648809665
0.0816814089933346,1.13049656146026
0.0879645943005142,1.13040773268586
0.0942477796076938,1.13029993102843
0.100530964914873,1.13017308865065
0.106814150222053,1.13002714062954
0.113097335529233,1.12986202496216
0.119380520836412,1.12967768257065
0.125663706143592,1.12947405730624
0.131946891450771,1.12925109595269
0.138230076757951,1.12900874822871
0.14451326206513,1.12874696678981
0.15079644737231,1.12846570722912
0.15707963267949,1.12816492807772
0.163362817986669,1.1278445908039
0.169646003293849,1.12750465981194
0.175929188601028,1.12714510243998
0.182212373908208,1.12676588895716
0.188495559215388,1.12636699256018
0.194778744522567,1.12594838936894
0.201061929829747,1.12551005842164
0.207345115136926,1.12505198166916
0.213628300444106,1.12457414396866
0.219911485751286,1.1240765330767
0.226194671058465,1.12355913964152
0.232477856365645,1.1230219571948
0.238761041672824,1.12246498214277
0.245044226980004,1.12188821375668
0.251327412287183,1.12129165416268
0.257610597594363,1.12067530833118
0.263893782901543,1.12003918406551
0.270176968208722,1.11938329199015
0.276460153515902,1.11870764553834
0.282743338823081,1.11801226093922
0.289026524130261,1.11729715720435
0.295309709437441,1.11656235611392
0.30159289474462,1.11580788220227
0.3078760800518,1.11503376274305
0.314159265358979,1.11424002773395
0.320442450666159,1.11342670988093
0.326725635973339,1.11259384458201
0.333008821280518,1.11174146991078
0.339292006587698,1.11086962659932
0.345575191894877,1.10997835802094
0.351858377202057,1.10906771017243
0.358141562509236,1.10813773165597
0.364424747816416,1.10718847366081
0.370707933123596,1.10621998994448
0.376991118430775,1.10523233681384
0.383274303737955,1.10422557310575
0.389557489045134,1.1031997601675
0.395840674352314,1.10215496183699
0.402123859659494,1.10109124442267
0.408407044966673,1.10000867668321
0.414690230273853,1.09890732980702
0.420973415581032,1.0977872773915
0.427256600888212,1.09664859542219
0.433539786195391,1.09549136225168
0.439822971502571,1.09431565857837
0.446106156809751,1.09312156742514
0.45238934211693,1.09190917411782
0.45867252742411,1.0906785662636
0.464955712731289,1.08942983372931
0.471238898038469,1.08816306861962
0.477522083345649,1.08687836525515
0.483805268652828,1.08557582015054
0.490088453960008,1.08425553199242
0.496371639267187,1.08291760161743
0.502654824574367,1.08156213199011
0.508938009881546,1.08018922818085
0.515221195188726,1.07879899734377
0.521504380495906,1.0773915486947
0.527787565803085,1.07596699348906
0.534070751110265,1.07452544499988
0.540353936417444,1.07306701849579
0.546637121724624,1.07159183121905
0.552920307031804,1.07010000236374
0.559203492338983,1.06859165305387
0.565486677646163,1.06706690632168
0.571769862953342,1.065525887086
0.578053048260522,1.06396872213069
0.584336233567701,1.06239554008319
0.590619418874881,1.06080647139317
0.596902604182061,1.05920164831136
0.60318578948924,1.05758120486842
0.60946897479642,1.05594527685403
0.615752160103599,1.05429400179607
0.622035345410779,1.05262751893993
0.628318530717959,1.05094596922808
0.634601716025138,1.04924949527967
0.640884901332318,1.04753824137042
0.647168086639497,1.04581235341256
0.653451271946677,1.04407197893509
0.659734457253857,1.04231726706408
0.666017642561036,1.04054836850327
0.672300827868216,1.03876543551485
0.678584013175395,1.03696862190032
0.684867198482575,1.03515808298174
0.691150383789755,1.03333397558305
0.697433569096934,1.03149645801161
0.703716754404114,1.02964569004002
0.709999939711293,1.02778183288809
0.716283125018473,1.02590504920506
0.722566310325652,1.02401550305201
0.728849495632832,1.02211335988452
0.735132680940012,1.02019878653555
0.741415866247191,1.01827195119851
0.747699051554371,1.01633302341057
0.75398223686155,1.01438217403625
0.76026542216873,1.01241957525112
0.76654860747591,1.01044540052583
0.772831792783089,1.00845982461032
0.779114978090269,1.00646302351827
0.785398163397448,1.00445517451173
0.791681348704628,1.00243645608602
0.797964534011807,1.00040704795488
0.804247719318987,0.998367131035698
0.810530904626167,0.996316887435161
0.816814089933346,0.994256500434944
0.823097275240526,0.992186154477708
0.829380460547705,0.990106035153273
0.835663645854885,0.988016329185011
0.841946831162065,0.98591722441644
0.848230016469244,0.983808909798014
0.854513201776424,0.981691575374115
0.860796387083603,0.979565412270231
0.867079572390783,0.977430612680332
0.873362757697962,0.975287369854421
0.879645943005142,0.973135878086265
0.885929128312322,0.970976332701305
0.892212313619501,0.968808930044725
0.898495498926681,0.966633867469692
0.90477868423386,0.964451343325744
0.91106186954104,0.962261556947338
0.91734505484822,0.960064708642534
0.923628240155399,0.957860999681822
0.929911425462579,0.955650632287065
0.936194610769758,0.953433809620586
0.942477796076938,0.951210735774358
0.948760981384117,0.948981615759295
0.955044166691297,0.946746655494655
0.961327351998477,0.944506061797532
0.967610537305656,0.942260042372421
0.973893722612836,0.940008805800865
0.980176907920015,0.937752561531161
0.986460093227195,0.935491519868135
0.992743278534375,0.933225891962936
0.999026463841554,0.930955889802895
1.00530964914873,0.928681726201385
1.01159283445591,0.926403614787713
1.01787601976309,0.924121769997008
1.02415920507027,0.921836407060103
1.03044239037745,0.919547741993401
1.03672557568463,0.917255991588717
1.04300876099181,0.91496137340306
1.04929194629899,0.912664105748392
1.05557513160617,0.910364407681292
1.06185831691335,0.908062498992567
1.06814150222053,0.905758600196755
1.07442468752771,0.903452932521532
1.08070787283489,0.901145717897008
1.08699105814207,0.898837178944888
1.09327424344925,0.896527538967484
1.09955742875643,0.89421702193658
1.10584061406361,0.891905852482126
1.11212379937079,0.889594255880734
1.11840698467797,0.887282458043986
1.12469016998515,0.884970685506527
1.13097335529233,0.882659165413915
1.13725654059951,0.880348125510245
1.14353972590668,0.8780377941255
1.14982291121386,0.875728400162622
1.15610609652104,0.873420173084309
1.16238928182822,0.871113342899484
1.1686724671354,0.868808140149458
1.17495565244258,0.866504795893733
1.18123883774976,0.864203541695472
1.18752202305694,0.861904609606576
1.19380520836412,0.85960823215238
1.2000883936713,0.857314642315943
1.20637157897848,0.855024073521906
1.21265476428566,0.852736759619933
1.21893794959284,0.850452934867653
1.22522113490002,0.848172833913173
1.2315043202072,0.845896691777063
1.23778750551438,0.843624743833853
1.24407069082156,0.841357225792997
1.25035387612874,0.839094373679288
1.25663706143592,0.836836423812717
1.2629202467431,0.834583612787764
1.26920343205028,0.832336177452069
1.27548661735746,0.830094354884509
1.28176980266464,0.827858382372645
1.28805298797182,0.825628497389517
1.29433617327899,0.823404937569783
1.30061935858617,0.82118794068516
1.30690254389335,0.818977744619203
1.31318572920053,0.81677458734134
1.31946891450771,0.814578706880197
1.32575209981489,0.81239034129618
1.33203528512207,0.810209728653291
1.33831847042925,0.808037106990181
1.34460165573643,0.805872714290409
1.35088484104361,0.803716788451907
1.35716802635079,0.801569567255626
1.36345121165797,0.799431288333354
1.36973439696515,0.797302189134703
1.37601758227233,0.795182506893241
1.38230076757951,0.793072478591749
1.38858395288669,0.790972340926634
1.39486713819387,0.788882330271437
1.40115032350105,0.786802682639446
1.40743350880823,0.784733633645436
1.41371669411541,0.782675418466481
1.41999987942259,0.780628271801849
1.42628306472977,0.778592427832005
1.43256625003695,0.776568120176652
1.43884943534413,0.77455558185189
1.4451326206513,0.772555045226404
1.45141580595848,0.770566741976751
1.45769899126566,0.7685909030417
1.46398217657284,0.766627758575649
1.47026536188002,0.764677537901123
1.4765485471872,0.76274046946032
1.48283173249438,0.760816780765781
1.48911491780156,0.758906698350106
1.49539810310874,0.75701044771479
1.50168128841592,0.755128253278162
1.5079644737231,0.753260338322432
1.51424765903028,0.751406924939862
1.52053084433746,0.749568233978099
1.52681402964464,0.747744484984642
1.53309721495182,0.745935896150496
1.539380400259,0.74414268425302
1.54566358556618,0.742365064597986
1.55194677087336,0.740603250960873
1.55822995618054,0.738857455527427
1.56451314148772,0.737127888833504
1.5707963267949,0.735414759704235
1.57707951210208,0.733718275192517
1.58336269740926,0.732038640516916
1.58964588271644,0.730376058998936
1.59592906802361,0.728730731999771
1.60221225333079,0.727102858856514
1.60849543863797,0.725492636817906
1.61477862394515,0.723900260979637
1.62106180925233,0.722325924219257
1.62734499455951,0.720769817130739
1.63362817986669,0.719232127958727
1.63991136517387,0.717713042532562
1.64619455048105,0.716212744200064
1.65247773578823,0.714731413761191
1.65876092109541,0.713269229401581
1.66504410640259,0.711826366626076
1.67132729170977,0.710402998192229
1.67761047701695,0.708999294043912
1.68389366232413,0.70761542124504
1.69017684763131,0.706251543913494
1.69646003293849,0.704907823155307
1.70274321824567,0.70358441699916
1.70902640355285,0.702281480331273
1.71530958886003,0.700999164830759
1.72159277416721,0.699737618905469
1.72787595947439,0.69849698762846
1.73415914478157,0.6972774126751
1.74044233008875,0.696079032260904
1.74672551539592,0.694901981080177
1.7530087007031,0.693746390245521
1.75929188601028,0.692612387228269
1.76557507131746,0.691500095799968
1.77185825662464,0.690409635974895
1.77814144193182,0.689341123953775
1.784424627239,0.688294672068691
1.79070781254618,0.68727038872931
1.79699099785336,0.686268378370466
1.80327418316054,0.685288741401186
1.80955736846772,0.684331574155218
1.8158405537749,0.683396968843138
1.82212373908208,0.682485013506088
1.82840692438926,0.681595791971226
1.83469010969644,0.680729383808955
1.84097329500362,0.67988586429197
1.8472564803108,0.679065304356208
1.85353966561798,0.678267770563755
1.85982285092516,0.677493325067753
1.86610603623234,0.676742025579391
1.87238922153952,0.676013925336994
1.8786724068467,0.675309073077301
1.88495559215388,0.674627513008953
1.89123877746106,0.673969284788242
1.89752196276823,0.673334423497171
1.90380514807541,0.67272295962386
1.91008833338259,0.672134919045335
1.91637151868977,0.671570323012732
1.92265470399695,0.671029188138955
1.92893788930413,0.670511526388799
1.93522107461131,0.670017345071584
1.94150425991849,0.6695466468363
1.94778744522567,0.669099429669296
1.95407063053285,0.668675686894523
1.96035381584003,0.668275407176317
1.96663700114721,0.667898574524795
1.97292018645439,0.667545168303765
1.97920337176157,0.667215163241262
1.98548655706875,0.666908529442604
1.99176974237593,0.666625232406046
1.99805292768311,0.666365233040953
2.00433611299029,0.666128487688522
2.01061929829747,0.665914948145002
2.01690248360465,0.665724561687433
2.02318566891183,0.665557271101819
2.02946885421901,0.66541301471375
2.03575203952619,0.665291726421444
2.04203522483337,0.66519333573114
2.04831841014055,0.665117767794822
2.05460159544772,0.66506494345023
2.0608847807549,0.665034779263132
2.06716796606208,0.665027187571767
2.07345115136926,0.665042076533449
2.07973433667644,0.665079350173251
2.08601752198362,0.665138908434725
2.0923007072908,0.665220647232621
2.09858389259798,0.665324458507477
2.10486707790516,0.665450230282109
2.11115026321234,0.665597846719857
2.11743344851952,0.665767188184577
2.1237166338267,0.665958131302261
2.12999981913388,0.666170549024262
2.13628300444106,0.666404310692017
2.14256618974824,0.666659282103229
2.14884937505542,0.666935325579382
2.1551325603626,0.667232300034586
2.16141574566978,0.667550061045608
2.16769893097696,0.66788846092306
2.17398211628414,0.668247348783638
2.18026530159132,0.668626570623367
2.1865484868985,0.669025969391734
2.19283167220568,0.669445385066667
2.19911485751286,0.669884654730267
2.20539804282003,0.670343612645217
2.21168122812721,0.670822090331806
2.21796441343439,0.671319916645453
2.22424759874157,0.671836917854722
2.23053078404875,0.672372917719676
2.23681396935593,0.672927737570567
2.24309715466311,0.673501196386746
2.24938033997029,0.674093110875726
2.25566352527747,0.674703295552349
2.26194671058465,0.675331562817983
2.26822989589183,0.675977723039639
2.27451308119901,0.676641584629023
2.28079626650619,0.677322954121384
2.28707945181337,0.678021636254134
2.29336263712055,0.678737434045176
2.29964582242773,0.679470148870849
2.30592900773491,0.680219580543523
2.31221219304209,0.680985527388624
2.31849537834927,0.68176778632124
2.32477856365645,0.682566152922088
2.33106174896363,0.683380421512878
2.33734493427081,0.684210385231018
2.34362811957799,0.685055836103568
2.34991130488517,0.68591656512048
2.35619449019234,0.686792362307017
2.36247767549952,0.687683016795315
2.3687608608067,0.688588316895107
2.37504404611388,0.6895080501635
2.38132723142106,0.69044200347384
2.38761041672824,0.691389963083574
2.39389360203542,0.692351714701132
2.4001767873426,0.693327043551773
2.40645997264978,0.694315734442358
2.41274315795696,0.695317571825082
2.41902634326414,0.696332339860078
2.42530952857132,0.697359822476917
2.4315927138785,0.698399803434971
2.43787589918568,0.699452066382634
2.44415908449286,0.700516394915378
2.45044226980004,0.701592572632622
2.45672545510722,0.702680383193448
2.4630086404144,0.70377961037108
2.46929182572158,0.70489003810623
2.47557501102876,0.706011450559169
2.48185819633594,0.707143632160635
2.48814138164312,0.708286367661531
2.4944245669503,0.709439442181389
2.50070775225748,0.710602641255651
2.50699093756465,0.711775750881728
2.51327412287183,0.712958557563856
2.51955730817901,0.714150848356756
2.52584049348619,0.715352410908101
2.53212367879337,0.716563033499796
2.53840686410055,0.717782505088063
2.54469004940773,0.719010615342386
2.55097323471491,0.720247154683262
2.55725642002209,0.721491914318804
2.56353960532927,0.722744686280243
2.56982279063645,0.724005263456248
2.57610597594363,0.725273439626153
2.58238916125081,0.726549009492116
2.58867234655799,0.727831768710102
2.59495553186517,0.729121513919901
2.60123871717235,0.730418042774001
2.60752190247953,0.731721153965471
2.61380508778671,0.733030647254771
2.62008827309389,0.734346323495613
2.62637145840107,0.735667984659765
2.63265464370825,0.73699543386092
2.63893782901543,0.738328475377589
2.64522101432261,0.739666914675059
2.65150419962979,0.741010558426422
2.65778738493696,0.742359214532707
2.66407057024414,0.743712692142125
2.67035375555132,0.745070801668424
2.6766369408585,0.746433354808424
2.68292012616568,0.747800164558721
2.68920331147286,0.749171045231535
2.69548649678004,0.750545812469822
2.70176968208722,0.751924283261571
2.7080528673944,0.753306275953339
2.71433605270158,0.754691610263111
2.72061923800876,0.756080107292351
2.72690242331594,0.757471589537403
2.73318560862312,0.758865880900221
2.7394687939303,0.760262806698387
2.74575197923748,0.761662193674528
2.75203516454466,0.763063870005079
2.75831834985184,0.764467665308432
2.76460153515902,0.765873410652494
2.7708847204662,0.7672809385617
2.77716790577338,0.768690083023405
2.78345109108056,0.7701006794938
2.78973427638774,0.771512564903228
2.79601746169492,0.772925577661077
2.8023006470021,0.774339557660086
2.80858383230927,0.775754346280267
2.81486701761645,0.777169786392279
2.82115020292363,0.778585722360409
2.82743338823081,0.780002000045113
2.83371657353799,0.781418466805101
2.83999975884517,0.782834971499119
2.84628294415235,0.784251364487181
2.85256612945953,0.785667497631609
2.85884931476671,0.787083224297562
2.86513250007389,0.788498399353319
2.87141568538107,0.789912879170159
2.87769887068825,0.791326521621977
2.88398205599543,0.792739186084532
2.89026524130261,0.794150733434466
2.89654842660979,0.795561026047981
2.90283161191697,0.79696992779927
2.90911479722415,0.798377304058671
2.91539798253133,0.799783021690612
2.92168116783851,0.801186949051266
2.92796435314569,0.802588955985971
2.93424753845287,0.803988913826521
2.94053072376005,0.805386695388157
2.94681390906723,0.80678217496633
2.95309709437441,0.808175228333451
2.95938027968159,0.80956573273523
2.96566346498876,0.810953566887044
2.97194665029594,0.81233861096998
2.97822983560312,0.81372074662687
2.9845130209103,0.815099856958062
2.99079620621748,0.816475826517131
2.99707939152466,0.817848541306416
3.00336257683184,0.819217888772462
3.00964576213902,0.820583757801321
3.0159289474462,0.821946038713756
3.02221213275338,0.823304623260402
3.02849531806056,0.824659404616702
3.03477850336774,0.826010277377867
3.04106168867492,0.827357137553713
3.0473448739821,0.828699882563469
3.05362805928928,0.830038411230393
3.05991124459646,0.831372623776451
3.06619442990364,0.832702421816939
3.07247761521082,0.834027708354844
3.078760800518,0.835348387775533
3.08504398582518,0.836664365840984
3.09132717113236,0.837975549684337
3.09761035643954,0.839281847804065
3.10389354174672,0.840583170058462
3.1101767270539,0.841879427659794
3.11645991236107,0.843170533168822
3.12274309766825,0.844456400488618
3.12902628297543,0.845736944859364
3.13530946828261,0.847012082852213
3.14159265358979,0.848281732363144
3.14787583889697,0.849545812608235
3.15415902420415,0.85080424411727
3.16044220951133,0.852056948727323
3.16672539481851,0.853303849578064
3.17300858012569,0.854544871105598
3.17929176543287,0.85577993903635
3.18557495074005,0.857008980381876
3.19185813604723,0.858231923432687
3.19814132135441,0.859448697752783
3.20442450666159,0.860659234173823
3.21070769196877,0.861863464789609
3.21699087727595,0.863061322950255
3.22327406258313,0.864252743256731
3.22955724789031,0.865437661555074
3.23584043319749,0.866616014931025
3.24212361850467,0.867787741704355
3.24840680381185,0.868952781423388
3.25468998911903,0.870111074859599
3.26097317442621,0.871262564002083
3.26725635973338,0.872407192052202
3.27353954504056,0.873544903418216
3.27982273034774,0.874675643710009
3.28610591565492,0.875799359733712
3.2923891009621,0.876915999486534
3.29867228626928,0.878025512151542
3.30495547157646,0.879127848092503
3.31123865688364,0.88022295884878
3.31752184219082,0.881310797130244
3.323805027498,0.882391316812281
3.33008821280518,0.883464472930766
3.33637139811236,0.8845302216772
3.34265458341954,0.885588520393751
3.34893776872672,0.886639327568504
3.3552209540339,0.887682602830562
3.36150413934108,0.888718306945405
3.36778732464826,0.889746401810165
3.37407050995544,0.890766850448935
3.38035369526262,0.891779617008242
3.3866368805698,0.892784666752475
3.39292006587698,0.893781966059377
3.39920325118416,0.894771482415607
3.40548643649134,0.895753184412355
3.41176962179852,0.896727041740981
3.4180528071057,0.897693025188713
3.42433599241287,0.898651106634426
3.43061917772005,0.899601259044404
3.43690236302723,0.900543456468227
3.44318554833441,0.901477674034644
3.44946873364159,0.902403887947559
3.45575191894877,0.903322075481974
3.46203510425595,0.904232214980106
3.46831828956313,0.90513428584741
3.47460147487031,0.906028268548791
3.48088466017749,0.906914144604748
3.48716784548467,0.907791896587635
3.49345103079185,0.908661508117965
3.49973421609903,0.909522963860697
3.50601740140621,0.910376249521681
3.51230058671339,0.911221351844017
3.51858377202057,0.912058258604591
3.52486695732775,0.912886958610546
3.53115014263493,0.913707441695882
3.53743332794211,0.914519698718034
3.54371651324929,0.915323721554538
3.54999969855647,0.916119503099726
3.55628288386365,0.916907037261465
3.56256606917083,0.917686318957922
3.56884925447801,0.918457344114398
3.57513243978518,0.919220109660184
3.58141562509236,0.919974613525458
3.58769881039954,0.920720854638247
3.59398199570672,0.921458832921372
3.6002651810139,0.922188549289482
3.60654836632108,0.92291000564612
3.61283155162826,0.923623204880793
3.61911473693544,0.924328150866117
3.62539792224262,0.92502484845496
3.6316811075498,0.925713303477646
3.63796429285698,0.92639352273919
3.64424747816416,0.92706551401655
3.65053066347134,0.927729286055918
3.65681384877852,0.928384848570057
3.6630970340857,0.929032212235634
3.66938021939288,0.929671388690618
3.67566340470006,0.930302390531678
3.68194659000724,0.930925231311629
3.68822977531442,0.93153992553689
3.6945129606216,0.932146488664958
3.70079614592878,0.932744937101952
3.70707933123596,0.933335288200117
3.71336251654314,0.933917560255381
3.71964570185032,0.934491772504952
3.72592888715749,0.935057945124899
3.73221207246467,0.935616099227756
3.73849525777185,0.936166256860194
3.74477844307903,0.936708441000615
3.75106162838621,0.937242675556854
3.75734481369339,0.937768985363846
3.76362799900057,0.93828739618131
3.76991118430775,0.938797934691457
3.77619436961493,0.93930062849669
3.78247755492211,0.939795506117341
3.78876074022929,0.940282596989383
3.79504392553647,0.940761931462174
3.80132711084365,0.941233540796189
3.80761029615083,0.941697457160769
3.81389348145801,0.942153713631855
3.82017666676519,0.942602344189746
3.82645985207237,0.943043383716834
3.83274303737955,0.943476867995347
3.83902622268673,0.943902833705092
3.84530940799391,0.944321318421186
3.85159259330109,0.944732360611783
3.85787577860827,0.94513599963579
3.86415896391545,0.94553227574058
3.87044214922263,0.945921230059693
3.8767253345298,0.946302904610503
3.88300851983698,0.946677342291914
3.88929170514416,0.947044586881986
3.89557489045134,0.947404683035597
3.90185807575852,0.947757676282034
3.9081412610657,0.948103613022603
3.91442444637288,0.948442540528198
3.92070763168006,0.948774506936841
3.92699081698724,0.949099561251212
3.93327400229442,0.949417753336116
3.9395571876016,0.949729133915972
3.94584037290878,0.950033754572224
3.95212355821596,0.950331667740727
3.95840674352314,0.950622926709121
3.96468992883032,0.950907585614132
3.9709731141375,0.951185699438861
3.97725629944468,0.951457324010011
3.98353948475186,0.95172251599508
3.98982267005904,0.951981332899503
3.99610585536622,0.952233833063751
4.0023890406734,0.952480075660362
4.00867222598058,0.952720120690949
4.01495541128776,0.95295402898312
4.02123859659494,0.953181862187362
4.02752178190211,0.953403682773853
4.03380496720929,0.953619554029228
4.04008815251647,0.953829540053259
4.04637133782365,0.954033705755476
4.05265452313083,0.954232116851736
4.05893770843801,0.95442483986069
4.06522089374519,0.9546119421002
4.07150407905237,0.954793491683663
4.07778726435955,0.954969557516274
4.08407044966673,0.955140209291188
4.09035363497391,0.95530551748561
4.09663682028109,0.955465553356792
4.10292000558827,0.955620388937949
4.10920319089545,0.955770097034071
4.11548637620263,0.955914751217651
4.12176956150981,0.956054425824306
4.12805274681699,0.956189195948309
4.13433593212417,0.956319137438005
4.14061911743135,0.956444326891138
4.14690230273853,0.956564841650048
4.15318548804571,0.956680759796784
4.15946867335289,0.956792160148075
4.16575185866007,0.956899122250197
4.17203504396725,0.957001726373732
4.17831822927443,0.957100053508185
4.1846014145816,0.957194185356479
4.19088459988878,0.957284204329335
4.19716778519596,0.957370193539503
4.20345097050314,0.957452236795875
4.20973415581032,0.957530418597443
4.2160173411175,0.957604824127139
4.22230052642468,0.957675539245511
4.22858371173186,0.957742650484253
4.23486689703904,0.957806245039611
4.24115008234622,0.957866410765609
4.2474332676534,0.957923236167129
4.25371645296058,0.957976810392834
4.25999963826776,0.958027223227936
4.26628282357494,0.958074565086778
4.27256600888212,0.958118927005278
4.2788491941893,0.95816040063317
4.28513237949648,0.95819907822611
4.29141556480366,0.958235052637559
4.29769875011084,0.958268417310535
4.30398193541802,0.958299266269139
4.3102651207252,0.958327694109913
4.31654830603238,0.958353795993035
4.32283149133956,0.958377667633261
4.32911467664673,0.958399405290742
4.33539786195391,0.958419105761586
4.34168104726109,0.958436866368249
4.34796423256827,0.958452784949725
4.35424741787545,0.958466959851506
4.36053060318263,0.958479489915358
4.36681378848981,0.958490474468866
4.37309697379699,0.958500013314774
4.37938015910417,0.958508206720105
4.38566334441135,0.958515155405054
4.39194652971853,0.958520960531672
4.39822971502571,0.958525723692302
4.40451290033289,0.958529546897822
4.41079608564007,0.958532532565601
4.41707927094725,0.958534783507285
4.42336245625443,0.958536402916294
4.42964564156161,0.958537494355116
4.43592882686879,0.958538161742339
4.44221201217597,0.958538509339449
4.44849519748315,0.958538641737379
4.45477838279033,0.95853866384281
4.46106156809751,0.958538680864236
4.46734475340469,0.958538798297752
4.47362793871187,0.958539121912599
4.47991112401905,0.958539757736472
4.48619430932622,0.958540812040547
4.4924774946334,0.958542391324251
4.49876067994058,0.958544602299788
4.50504386524776,0.958547551876395
4.51132705055494,0.958551347144318
4.51761023586212,0.958556095358561
4.5238934211693,0.958561903922327
4.53017660647648,0.95856888037023
4.53645979178366,0.958577132351208
4.54274297709084,0.958586767611195
4.54902616239802,0.95859789397551
4.5553093477052,0.958610619330965
4.56159253301238,0.958625051607741
4.56787571831956,0.958641298760947
4.57415890362674,0.958659468751953
4.58044208893392,0.958679669529409
4.5867252742411,0.95870200901004
4.59300845954828,0.958726595059142
4.59929164485546,0.958753535470798
4.60557483016264,0.958782937947886
4.61185801546982,0.958814910081725
4.618141200777,0.958849559331553
4.62442438608418,0.958886993003666
4.63070757139136,0.958927318230334
4.63699075669853,0.958970641948434
4.64327394200571,0.959017070877836
4.64955712731289,0.959066711499521
4.65584031262007,0.959119670033448
4.66212349792725,0.959176052416158
4.66840668323443,0.959235964278134
4.67468986854161,0.959299510920914
4.68097305384879,0.959366797293944
4.68725623915597,0.959437927971204
4.69353942446315,0.959513007127575
4.69982260977033,0.959592138514996
4.70610579507751,0.959675425438352
4.71238898038469,0.95976297073116
4.71867216569187,0.959854876731032
4.72495535099905,0.959951245254886
4.73123853630623,0.960052177573975
4.73752172161341,0.960157774388682
4.74380490692059,0.960268135803127
4.75008809222777,0.96038336129955
4.75637127753495,0.960503549712516
4.76265446284213,0.960628799202909
4.76893764814931,0.960759207231773
4.77522083345649,0.960894870533944
4.78150401876367,0.961035885091519
4.78778720407084,0.96118234610717
4.79407038937802,0.961334347977273
4.8003535746852,0.961491984264919
4.80663675999238,0.961655347672744
4.81291994529956,0.961824530015652
4.81920313060674,0.961999622193379
4.82548631591392,0.962180714162962
4.8317695012211,0.962367894911074
4.83805268652828,0.962561252426256
4.84433587183546,0.962760873671055
4.85061905714264,0.962966844554084
4.85690224244982,0.963179249901967
4.863185427757,0.963398173431253
4.86946861306418,0.963623697720244
4.87575179837136,0.963855904180773
4.88203498367854,0.964094873029947
4.88831816898572,0.964340683261848
4.8946013542929,0.964593412619224
4.90088453960008,0.964853137565144
4.90716772490726,0.965119933254685
4.91345091021444,0.965393873506588
4.91973409552162,0.965675030774964
4.9260172808288,0.965963476121018
4.93230046613598,0.96625927918481
4.93858365144315,0.96656250815708
4.94486683675033,0.966873229751117
4.95115002205751,0.967191509174734
4.95743320736469,0.967517410102296
4.96371639267187,0.967850994646865
4.96999957797905,0.968192323332464
4.97628276328623,0.968541455066434
4.98256594859341,0.968898447111962
4.98884913390059,0.969263355060729
4.99513231920777,0.969636232805729
5.00141550451495,0.970017132514245
5.00769868982213,0.97040610460105
5.01398187512931,0.970803197701747
5.02026506043649,0.971208458646365
5.02654824574367,0.971621932433148
5.03283143105085,0.972043662202608
5.03911461635803,0.972473689211792
5.04539780166521,0.972912052808829
5.05168098697239,0.973358790407762
5.05796417227957,0.973813937463632
5.06424735758675,0.97427752744789
5.07053054289393,0.974749591824123
5.07681372820111,0.97523016002407
5.08309691350829,0.975719259424016
5.08938009881546,0.976216915321523
5.09566328412264,0.976723150912506
5.10194646942982,0.977237987268711
5.108229654737,0.977761443315572
5.11451284004418,0.978293535810459
5.12079602535136,0.978834279321359
5.12707921065854,0.979383686205963
5.13336239596572,0.979941766591206
5.1396455812729,0.980508528353257
5.14592876658008,0.981083977097962
5.15221195188726,0.981668116141769
5.15849513719444,0.982260946493147
5.16477832250162,0.982862466834477
5.1710615078088,0.983472673504493
5.17734469311598,0.984091560481215
5.18362787842316,0.98471911936542
5.18991106373034,0.985355339364665
5.19619424903752,0.986000207277862
5.2024774343447,0.986653707480424
5.20876061965188,0.98731582190997
5.21504380495906,0.98798653005264
5.22132699026624,0.988665808929994
5.22761017557342,0.989353633086521
5.2338933608806,0.990049974577771
5.24017654618777,0.990754802959106
5.24645973149495,0.991468085275086
5.25274291680213,0.992189786049512
5.25902610210931,0.992919867276122
5.26530928741649,0.993658288409929
5.27159247272367,0.99440500635926
5.27787565803085,0.995159975478457
5.28415884333803,0.995923147561269
5.29044202864521,0.996694471834946
5.29672521395239,0.997473894955023
5.30300839925957,0.998261361000828
5.30929158456675,0.999056811471689
5.31557476987393,0.999860185283898
5.32185795518111,1.00067141876835
5.32814114048829,1.00149044566899
5.33442432579547,1.00231719714191
5.34070751110265,1.00315160175529
5.34699069640983,1.00399358549004
5.35327388171701,1.00484307174117
5.35955706702419,1.00569998132
5.36584025233137,1.00656423245704
5.37212343763855,1.00743574080573
5.37840662294573,1.00831441944693
5.38468980825291,1.00920017889411
5.39097299356009,1.01009292709943
5.39725617886726,1.01099256946053
5.40353936417444,1.01189900882814
5.40982254948162,1.01281214551445
5.4161057347888,1.0137318773023
5.42238892009598,1.01465809945512
5.42867210540316,1.01559070472771
5.43495529071034,1.01652958337776
5.44123847601752,1.01747462317821
5.4475216613247,1.01842570943038
5.45380484663188,1.01938272497787
5.46008803193906,1.02034555022132
5.46637121724624,1.02131406313387
5.47265440255342,1.0222881392775
5.4789375878606,1.0232676518201
5.48522077316778,1.02425247155334
5.49150395847496,1.02524246691134
5.49778714378214,1.02623750399014
5.50407032908932,1.02723744656786
5.5103535143965,1.0282421561258
5.51663669970368,1.02925149187012
5.52291988501086,1.03026531075446
5.52920307031804,1.03128346750323
5.53548625562522,1.0323058146357
5.54176944093239,1.03333220249082
5.54805262623957,1.03436247925285
5.55433581154675,1.03539649097768
5.56061899685393,1.03643408161988
5.56690218216111,1.03747509306063
5.57318536746829,1.03851936513615
5.57946855277547,1.03956673566707
5.58575173808265,1.0406170404884
5.59203492338983,1.04167011348025
5.59831810869701,1.04272578659923
5.60460129400419,1.0437838899106
5.61088447931137,1.04484425162105
5.61716766461855,1.0459066981122
5.62345084992573,1.04697105397475
5.62973403523291,1.04803714204331
5.63601722054009,1.04910478343191
5.64230040584727,1.05017379757007
5.64858359115445,1.05124400223964
5.65486677646163,1.0523152136121
5.66114996176881,1.05338724628666
5.66743314707599,1.05445991332882
5.67371633238317,1.05553302630961
5.67999951769035,1.05660639534537
5.68628270299753,1.05767982913812
5.69256588830471,1.05875313501651
5.69884907361188,1.05982611897728
5.70513225891906,1.06089858572731
5.71141544422624,1.06197033872613
5.71769862953342,1.06304118022901
5.7239818148406,1.06411091133052
5.73026500014778,1.06517933200854
5.73654818545496,1.06624624116884
5.74283137076214,1.06731143668999
5.74911455606932,1.06837471546886
5.7553977413765,1.06943587346643
5.76168092668368,1.07049470575407
5.76796411199086,1.07155100656023
5.77424729729804,1.0726045693175
5.78053048260522,1.07365518671003
5.7868136679124,1.07470265072135
5.79309685321958,1.07574675268251
5.79938003852676,1.0767872833205
5.80566322383394,1.07782403280702
5.81194640914112,1.07885679080759
5.8182295944483,1.07988534653084
5.82451277975548,1.0809094887781
5.83079596506266,1.0819290059933
5.83707915036984,1.08294368631293
5.84336233567702,1.0839533176164
5.8496455209842,1.08495768757643
5.85592870629137,1.08595658370973
5.86221189159855,1.08694979342774
5.86849507690573,1.08793710408761
5.87477826221291,1.08891830304314
5.88106144752009,1.08989317769601
5.88734463282727,1.09086151554695
5.89362781813445,1.09182310424701
5.89991100344163,1.09277773164892
5.90619418874881,1.09372518585838
5.91247737405599,1.09466525528545
5.91876055936317,1.09559772869589
5.92504374467035,1.09652239526243
5.93132692997753,1.09743904461604
5.93761011528471,1.0983474668971
5.94389330059189,1.09924745280649
5.95017648589907,1.10013879365659
5.95645967120625,1.10102128142208
5.96274285651343,1.10189470879067
5.96902604182061,1.10275886921361
5.97530922712779,1.10361355695605
5.98159241243497,1.10445856714715
5.98787559774215,1.10529369583
5.99415878304933,1.10611874001129
6.0004419683565,1.10693349771065
6.00672515366368,1.10773776800983
6.01300833897086,1.10853135110143
6.01929152427804,1.10931404833747
6.02557470958522,1.11008566227743
6.0318578948924,1.1108459967361
6.03814108019958,1.11159485683096
6.04442426550676,1.11233204902917
6.05070745081394,1.11305738119417
6.05699063612112,1.11377066263182
6.0632738214283,1.11447170413612
6.06955700673548,1.11516031803443
6.07584019204266,1.11583631823219
6.08212337734984,1.11649952025721
6.08840656265702,1.11714974130336
6.0946897479642,1.11778680027373
6.10097293327138,1.11841051782332
6.10725611857856,1.11902071640102
6.11353930388574,1.11961722029114
6.11982248919292,1.12019985565426
6.1261056745001,1.1207684505675
6.13238885980728,1.12132283506408
6.13867204511446,1.12186284117238
6.14495523042164,1.12238830295423
6.15123841572882,1.12289905654248
6.15752160103599,1.12339494017808
6.16380478634317,1.12387579424626
6.17008797165035,1.12434146131208
6.17637115695753,1.12479178615527
6.18265434226471,1.12522661580431
6.18893752757189,1.12564579956977
6.19522071287907,1.12604918907688
6.20150389818625,1.12643663829735
6.20778708349343,1.12680800358044
6.21407026880061,1.12716314368317
6.22035345410779,1.12750191979979
6.22663663941497,1.12782419559042
6.23291982472215,1.12812983720889
6.23920301002933,1.12841871332986
6.24548619533651,1.12869069517482
6.25176938064369,1.12894565653766
6.25805256595087,1.12918347380908
6.26433575125805,1.12940402600032
6.27061893656523,1.12960719476596
6.27690212187241,1.12979286442604
6.28318530717959,1.1299609219869


==> data-multiple-optima.csv <==
X,Y
0,1.58512664749624
0.00628318530717959,1.58659795553964
0.0125663706143592,1.58799846534141
0.0188495559215388,1.58932777143767
0.0251327412287183,1.59058549489604
0.0314159265358979,1.59177128327053
0.0376991118430775,1.59288481053045
0.0439822971502571,1.5939257769636
0.0502654824574367,1.59489390905467
0.0565486677646163,1.5957889593387
0.0628318530717959,1.59661070623082
0.0691150383789754,1.59735895383232
0.075398223686155,1.59803353171409
0.0816814089933346,1.59863429467792
0.0879645943005142,1.59916112249641
0.0942477796076938,1.59961391963234
0.100530964914873,1.59999261493814
0.106814150222053,1.60029716133642
0.113097335529233,1.60052753548235
0.119380520836412,1.60068373740874
0.125663706143592,1.60076579015476
0.131946891450771,1.60077373937915
0.138230076757951,1.60070765295887
0.14451326206513,1.60056762057418
0.15079644737231,1.60035375328094
0.15707963267949,1.60006618307123
0.163362817986669,1.59970506242312
0.169646003293849,1.59927056384066
0.175929188601028,1.59876287938483
0.182212373908208,1.59818222019667
0.188495559215388,1.59752881601319
0.194778744522567,1.59680291467726
0.201061929829747,1.59600478164224
0.207345115136926,1.59513469947219
0.213628300444106,1.59419296733873
0.219911485751286,1.59317990051511
0.226194671058465,1.59209582986863
0.232477856365645,1.59094110135196
0.238761041672824,1.58971607549429
0.245044226980004,1.58842112689304
0.251327412287183,1.58705664370678
0.257610597594363,1.58562302715021
0.263893782901543,1.58412069099174
0.270176968208722,1.58255006105441
0.276460153515902,1.58091157472063
0.282743338823081,1.57920568044159
0.289026524130261,1.57743283725154
0.295309709437441,1.5755935142878
0.30159289474462,1.57368819031678
0.3078760800518,1.57171735326653
0.314159265358979,1.5696814997663
0.320442450666159,1.56758113469345
0.326725635973339,1.56541677072815
0.333008821280518,1.5631889279161
0.339292006587698,1.56089813323974
0.345575191894877,1.55854492019807
0.351858377202057,1.55612982839549
0.358141562509236,1.55365340313975
0.364424747816416,1.55111619504936
0.370707933123596,1.54851875967047
0.376991118430775,1.54586165710351
0.383274303737955,1.54314545163968
0.389557489045134,1.54037071140732
0.395840674352314,1.53753800802838
0.402123859659494,1.53464791628492
0.408407044966673,1.53170101379576
0.414690230273853,1.52869788070327
0.420973415581032,1.52563909937028
0.427256600888212,1.5225252540872
0.433539786195391,1.51935693078914
0.439822971502571,1.51613471678318
0.446106156809751,1.51285920048555
0.45238934211693,1.50953097116877
0.45867252742411,1.50615061871865
0.464955712731289,1.5027187334009
0.471238898038469,1.49923590563751
0.477522083345649,1.4957027257925
0.483805268652828,1.49211978396707
0.490088453960008,1.48848766980405
0.496371639267187,1.48480697230129
0.502654824574367,1.48107827963407
0.508938009881546,1.47730217898626
0.515221195188726,1.47347925639009
0.521504380495906,1.46961009657428
0.527787565803085,1.46569528282054
0.534070751110265,1.46173539682805
0.540353936417444,1.45773101858588
0.546637121724624,1.45368272625317
0.552920307031804,1.44959109604678
0.559203492338983,1.44545670213629
0.565486677646163,1.44128011654626
0.571769862953342,1.43706190906536
0.578053048260522,1.43280264716235
0.584336233567701,1.42850289590867
0.590619418874881,1.42416321790743
0.596902604182061,1.41978417322872
0.60318578948924,1.41536631935086
0.60946897479642,1.41091021110768
0.615752160103599,1.4064164006414
0.622035345410779,1.40188543736111
0.628318530717959,1.39731786790658
0.634601716025138,1.39271423611731
0.640884901332318,1.38807508300657
0.647168086639497,1.38340094674037
0.653451271946677,1.37869236262108
0.659734457253857,1.37394986307563
0.666017642561036,1.3691739776482
0.672300827868216,1.36436523299705
0.678584013175395,1.35952415289553
0.684867198482575,1.35465125823714
0.691150383789755,1.34974706704431
0.697433569096934,1.34481209448097
0.703716754404114,1.33984685286876
0.709999939711293,1.3348518517066
0.716283125018473,1.3298275976937
0.722566310325652,1.32477459475578
0.728849495632832,1.31969334407441
0.735132680940012,1.31458434411941
0.741415866247191,1.30944809068414
0.747699051554371,1.30428507692365
0.75398223686155,1.29909579339554
0.76026542216873,1.29388072810348
0.76654860747591,1.28864036654335
0.772831792783089,1.28337519175173
0.779114978090269,1.27808568435698
0.785398163397448,1.2727723226325
0.791681348704628,1.2674355825524
0.797964534011807,1.26207593784927
0.804247719318987,1.25669386007416
0.810530904626167,1.25128981865866
0.816814089933346,1.24586428097898
0.823097275240526,1.24041771242211
0.829380460547705,1.23495057645383
0.835663645854885,1.22946333468871
0.841946831162065,1.22395644696196
0.848230016469244,1.21843037140314
0.854513201776424,1.21288556451165
0.860796387083603,1.20732248123407
0.867079572390783,1.20174157504318
0.873362757697962,1.19614329801885
0.879645943005142,1.19052810093051
0.885929128312322,1.1848964333215
0.892212313619501,1.17924874359502
0.898495498926681,1.1735854791018
0.90477868423386,1.16790708622955
0.91106186954104,1.16221401049401
0.91734505484822,1.15650669663177
0.923628240155399,1.15078558869481
0.929911425462579,1.1450511301467
0.936194610769758,1.13930376396061
0.942477796076938,1.13354393271903
0.948760981384117,1.12777207871524
0.955044166691297,1.12198864405665
0.961327351998477,1.11619407076983
0.967610537305656,1.11038880090748
0.973893722612836,1.10457327665724
0.980176907920015,1.09874794045236
0.986460093227195,1.09291323508435
0.992743278534375,1.0870696038176
0.999026463841554,1.08121749050592
1.00530964914873,1.07535733971128
1.01159283445591,1.0694895968245
1.01787601976309,1.06361470818813
1.02415920507027,1.05773312122157
1.03044239037745,1.05184528454828
1.03672557568463,1.04595164812546
1.04300876099181,1.04005266337592
1.04929194629899,1.03414878332238
1.05557513160617,1.02824046272431
1.06185831691335,1.02232815821713
1.06814150222053,1.01641232845412
1.07442468752771,1.01049343425086
1.08070787283489,1.00457193873243
1.08699105814207,0.998648307483323
1.09327424344925,0.992723008700236
1.09955742875643,0.986796513347676
1.10584061406361,0.980869295316585
1.11212379937079,0.974941831585953
1.11840698467797,0.969014602387535
1.12469016998515,0.963088091373701
1.13097335529233,0.957162785788537
1.13725654059951,0.951239176642202
1.14353972590668,0.945317758888655
1.14982291121386,0.939399031606782
1.15610609652104,0.933483498185008
1.16238928182822,0.927571666509434
1.1686724671354,0.921664049155563
1.17495565244258,0.915761163583675
1.18123883774976,0.90986353233789
1.18752202305694,0.903971683248968
1.19380520836412,0.898086149640889
1.2000883936713,0.892207470541243
1.20637157897848,0.886336190895466
1.21265476428566,0.880472861784937
1.21893794959284,0.874618040648954
1.22522113490002,0.868772291510585
1.2315043202072,0.862936185206409
1.23778750551438,0.857110299620108
1.24407069082156,0.851295219919896
1.25035387612874,0.845491538799746
1.25663706143592,0.839699856724341
1.2629202467431,0.833920782177708
1.26920343205028,0.828154931915419
1.27548661735746,0.822402931220252
1.28176980266464,0.816665414161217
1.28805298797182,0.810943023855738
1.29433617327899,0.805236412734873
1.30061935858617,0.799546242811326
1.30690254389335,0.793873185950042
1.31318572920053,0.788217924141115
1.31946891450771,0.782581149774709
1.32575209981489,0.776963565917659
1.33203528512207,0.771365886591398
1.33831847042925,0.765788837050752
1.34460165573643,0.760233154063198
1.35088484104361,0.754699586188031
1.35716802635079,0.749188894054911
1.36345121165797,0.743701850641157
1.36973439696515,0.738239241547125
1.37601758227233,0.732801865268935
1.38230076757951,0.727390533467739
1.38858395288669,0.722006071234663
1.39486713819387,0.716649317350482
1.40115032350105,0.711321124538994
1.40743350880823,0.706022359713005
1.41371669411541,0.700753904211709
1.41999987942259,0.695516654028217
1.42628306472977,0.690311520025818
1.43256625003695,0.685139428141536
1.43884943534413,0.680001319575382
1.4451326206513,0.674898150963643
1.45141580595848,0.669830894534393
1.45769899126566,0.664800538243356
1.46398217657284,0.659808085888085
1.47026536188002,0.654854557198337
1.4765485471872,0.649940987900407
1.48283173249438,0.645068429753042
1.48911491780156,0.640237950552467
1.49539810310874,0.63545063410393
1.50168128841592,0.630707580157052
1.5079644737231,0.626009904302158
1.51424765903028,0.621358737824692
1.52053084433746,0.616755227514663
1.52681402964464,0.612200535428043
1.53309721495182,0.607695838596895
1.539380400259,0.603242328685019
1.54566358556618,0.598841211585751
1.55194677087336,0.594493706958619
1.55822995618054,0.590201047701457
1.56451314148772,0.58596447935464
1.5707963267949,0.581785259434099
1.57707951210208,0.577664656689831
1.58336269740926,0.573603950286757
1.58964588271644,0.569604428904804
1.59592906802361,0.565667389755344
1.60221225333079,0.561794137511259
1.60849543863797,0.557985983148142
1.61477862394515,0.554244242694451
1.62106180925233,0.550570235888744
1.62734499455951,0.546965284742486
1.63362817986669,0.543430712007392
1.63991136517387,0.539967839546687
1.64619455048105,0.536577986610266
1.65247773578823,0.53326246801425
1.65876092109541,0.530022592226143
1.66504410640259,0.526859659357405
1.67132729170977,0.52377495906608
1.67761047701695,0.520769768372799
1.68389366232413,0.517845349394382
1.69017684763131,0.515002947000059
1.69646003293849,0.512243786396247
1.70274321824567,0.509569070646678
1.70902640355285,0.506979978135642
1.71530958886003,0.504477659982947
1.72159277416721,0.502063237420159
1.72787595947439,0.499737799138511
1.73415914478157,0.497502398619754
1.74044233008875,0.495358051461968
1.74672551539592,0.493305732713083
1.7530087007031,0.491346374225548
1.75929188601028,0.489480862046088
1.76557507131746,0.48771003385494
1.77185825662464,0.486034676469341
1.77814144193182,0.48445552342617
1.784424627239,0.482973252658768
1.79070781254618,0.481588484282808
1.79699099785336,0.480301778505896
1.80327418316054,0.47911363367515
1.80955736846772,0.478024484476433
1.8158405537749,0.477034700298187
1.82212373908208,0.476144583771941
1.82840692438926,0.475354369500521
1.83469010969644,0.474664222983789
1.84097329500362,0.474074239750458
1.8472564803108,0.473584444703104
1.85353966561798,0.47319479168193
1.85982285092516,0.472905163251305
1.86610603623234,0.472715370711378
1.87238922153952,0.472625154335432
1.8786724068467,0.472634183831872
1.88495559215388,0.472742059028111
1.89123877746106,0.472948310771926
1.89752196276823,0.473252402044213
1.90380514807541,0.473653729275645
1.91008833338259,0.47415162385818
1.91637151868977,0.474745353841148
1.92265470399695,0.475434125800421
1.92893788930413,0.4762170868681
1.93522107461131,0.477093326909344
1.94150425991849,0.47806188083212
1.94778744522567,0.479121731015212
1.95407063053285,0.480271809839307
1.96035381584003,0.481511002305843
1.96663700114721,0.482838148728153
1.97292018645439,0.484252047479538
1.97920337176157,0.485751457783159
1.98548655706875,0.487335102528944
1.99176974237593,0.489001671103163
1.99805292768311,0.490749822217057
2.00433611299029,0.492578186721368
2.01061929829747,0.494485370394574
2.01690248360465,0.496469956693379
2.02318566891183,0.498530509454858
2.02946885421901,0.500665575540682
2.03575203952619,0.502873687414689
2.04203522483337,0.505153365646076
2.04831841014055,0.507503121331434
2.05460159544772,0.509921458429791
2.0608847807549,0.512406876005755
2.06716796606208,0.51495787037671
2.07345115136926,0.51757293716096
2.07973433667644,0.520250573224414
2.08601752198362,0.522989278524276
2.0923007072908,0.525787557848857
2.09858389259798,0.528643922453337
2.10486707790516,0.531556891591834
2.11115026321234,0.534524993946804
2.11743344851952,0.537546768957184
2.1237166338267,0.540620768047177
2.12999981913388,0.543745555757979
2.13628300444106,0.54691971078505
2.14256618974824,0.550141826923816
2.14884937505542,0.553410513926956
2.1551325603626,0.556724398276594
2.16141574566978,0.560082123874849
2.16769893097696,0.563482352656378
2.17398211628414,0.566923765126516
2.18026530159132,0.570405060828785
2.1865484868985,0.573924958745442
2.19283167220568,0.577482197634826
2.19911485751286,0.581075536309158
2.20539804282003,0.584703753856445
2.21168122812721,0.58836564981003
2.21796441343439,0.592060044269297
2.22424759874157,0.595785777974871
2.23053078404875,0.599541712341632
2.23681396935593,0.603326729452673
2.24309715466311,0.607139732017242
2.24938033997029,0.610979643295611
2.25566352527747,0.614845406993614
2.26194671058465,0.618735987129536
2.26822989589183,0.622650367875867
2.27451308119901,0.626587553378312
2.28079626650619,0.630546567554303
2.28707945181337,0.63452645387316
2.29336263712055,0.638526275119906
2.29964582242773,0.642545113144593
2.30592900773491,0.64658206859894
2.31221219304209,0.650636260661888
2.31849537834927,0.654706826755637
2.32477856365645,0.658792922253582
2.33106174896363,0.662893720181469
2.33734493427081,0.667008410912998
2.34362811957799,0.671136201861028
2.34991130488517,0.675276317165391
2.35619449019234,0.6794279973783
2.36247767549952,0.683590499148248
2.3687608608067,0.687763094903155
2.37504404611388,0.691945072533546
2.38132723142106,0.696135735076406
2.38761041672824,0.700334400400328
2.39389360203542,0.704540400892482
2.4001767873426,0.708753083147938
2.40645997264978,0.712971807661731
2.41274315795696,0.71719594852413
2.41902634326414,0.721424893119384
2.42530952857132,0.725658041828342
2.4315927138785,0.729894807735128
2.43787589918568,0.734134616338196
2.44415908449286,0.738376905265903
2.45044226980004,0.742621123996806
2.45672545510722,0.746866733584822
2.4630086404144,0.751113206389397
2.46929182572158,0.755360025810724
2.47557501102876,0.75960668603016
2.48185819633594,0.763852691755851
2.48814138164312,0.76809755797362
2.4944245669503,0.772340809703158
2.50070775225748,0.776581981759499
2.50699093756465,0.780820618519803
2.51327412287183,0.78505627369542
2.51955730817901,0.789288510109212
2.52584049348619,0.793516899478094
2.53212367879337,0.797741022200763
2.53840686410055,0.801960467150553
2.54469004940773,0.806174831473359
2.55097323471491,0.810383720390582
2.55725642002209,0.814586747006988
2.56353960532927,0.818783532123468
2.56982279063645,0.822973704054568
2.57610597594363,0.827156898450737
2.58238916125081,0.831332758125188
2.58867234655799,0.835500932885334
2.59495553186517,0.839661079368644
2.60123871717235,0.843812860882885
2.60752190247953,0.847955947250652
2.61380508778671,0.852090014658055
2.62008827309389,0.856214745507533
2.62637145840107,0.860329828274659
2.63265464370825,0.864434957368858
2.63893782901543,0.868529832997963
2.64522101432261,0.872614161036493
2.65150419962979,0.87668765289757
2.65778738493696,0.88075002540842
2.66407057024414,0.8848010006893
2.67035375555132,0.888840306035849
2.6766369408585,0.892867673804691
2.68292012616568,0.896882841302292
2.68920331147286,0.900885550676901
2.69548649678004,0.904875548813578
2.70176968208722,0.908852587232146
2.7080528673944,0.912816421988057
2.71433605270158,0.916766813576052
2.72061923800876,0.920703526836561
2.72690242331594,0.924626330864746
2.73318560862312,0.928534998922153
2.7394687939303,0.932429308350832
2.74575197923748,0.936309040489961
2.75203516454466,0.940173980594791
2.75831834985184,0.94402391775792
2.76460153515902,0.947858644832812
2.7708847204662,0.951677958359495
2.77716790577338,0.955481658492371
2.78345109108056,0.959269548930083
2.78973427638774,0.963041436847374
2.79601746169492,0.96679713282892
2.8023006470021,0.970536450804992
2.80858383230927,0.974259207988999
2.81486701761645,0.977965224816778
2.82115020292363,0.981654324887628
2.82743338823081,0.985326334907004
2.83371657353799,0.988981084630846
2.83999975884517,0.992618406811492
2.84628294415235,0.996238137145122
2.85256612945953,0.999840114220671
2.85884931476671,1.00342417947023
2.86513250007389,1.0069901771208
2.87141568538107,1.01053795414744
2.87769887068825,1.01406736022774
2.88398205599543,1.01757824769752
2.89026524130261,1.02107047150788
2.89654842660979,1.02454388918336
2.90283161191697,1.02799836078131
2.90911479722415,1.03143374885238
2.91539798253133,1.03484991840217
2.92168116783851,1.03824673685391
2.92796435314569,1.04162407401214
2.93424753845287,1.04498180202748
2.94053072376005,1.04831979536235
2.94681390906723,1.05163793075761
2.95309709437441,1.05493608720017
2.95938027968159,1.05821414589144
2.96566346498876,1.06147199021674
2.97194665029594,1.06470950571547
2.97822983560312,1.06792658005208
2.9845130209103,1.07112310298799
2.99079620621748,1.07429896635408
2.99707939152466,1.07745406402407
3.00336257683184,1.08058829188856
3.00964576213902,1.08370154782983
3.0159289474462,1.08679373169727
3.02221213275338,1.08986474528353
3.02849531806056,1.09291449230121
3.03477850336774,1.09594287836034
3.04106168867492,1.09894981094636
3.0473448739821,1.1019351993987
3.05362805928928,1.10489895488995
3.05991124459646,1.1078409904056
3.06619442990364,1.11076122072431
3.07247761521082,1.11365956239866
3.078760800518,1.11653593373657
3.08504398582518,1.11939025478297
3.09132717113236,1.12222244730218
3.09761035643954,1.12503243476061
3.10389354174672,1.12782014231007
3.1101767270539,1.13058549677126
3.11645991236107,1.13332842661797
3.12274309766825,1.13604886196158
3.12902628297543,1.138746734536
3.13530946828261,1.14142197768277
3.14159265358979,1.14407452633706
3.14787583889697,1.14670431701349
3.15415902420415,1.14931128779267
3.16044220951133,1.15189537830797
3.16672539481851,1.15445652973255
3.17300858012569,1.15699468476697
3.17929176543287,1.15950978762689
3.18557495074005,1.16200178403115
3.19185813604723,1.16447062119019
3.19814132135441,1.16691624779485
3.20442450666159,1.16933861400526
3.21070769196877,1.17173767144019
3.21699087727595,1.17411337316656
3.22327406258313,1.17646567368939
3.22955724789031,1.17879452894174
3.23584043319749,1.18109989627522
3.24212361850467,1.18338173445053
3.24840680381185,1.18564000362828
3.25468998911903,1.18787466536018
3.26097317442621,1.19008568258027
3.26725635973338,1.19227301959653
3.27353954504056,1.19443664208264
3.27982273034774,1.19657651706996
3.28610591565492,1.1986926129398
3.2923891009621,1.20078489941574
3.29867228626928,1.20285334755631
3.30495547157646,1.2048979297478
3.31123865688364,1.20691861969725
3.31752184219082,1.20891539242569
3.323805027498,1.21088822426148
3.33008821280518,1.21283709283389
3.33637139811236,1.21476197706691
3.34265458341954,1.2166628571731
3.34893776872672,1.21853971464772
3.3552209540339,1.22039253226301
3.36150413934108,1.22222129406263
3.36778732464826,1.22402598535622
3.37407050995544,1.2258065927142
3.38035369526262,1.22756310396268
3.3866368805698,1.22929550817852
3.39292006587698,1.23100379568459
3.39920325118416,1.23268795804511
3.40548643649134,1.2343479880612
3.41176962179852,1.23598387976659
3.4180528071057,1.23759562842337
3.42433599241287,1.23918323051803
3.43061917772005,1.24074668375752
3.43690236302723,1.2422859870655
3.44318554833441,1.24380114057879
3.44946873364159,1.2452921456438
3.45575191894877,1.24675900481327
3.46203510425595,1.24820172184303
3.46831828956313,1.24962030168894
3.47460147487031,1.25101475050396
3.48088466017749,1.25238507563533
3.48716784548467,1.25373128562194
3.49345103079185,1.25505339019171
3.49973421609903,1.25635140025929
3.50601740140621,1.25762532792367
3.51230058671339,1.2588751864661
3.51858377202057,1.26010099034804
3.52486695732775,1.26130275520925
3.53115014263493,1.26248049786607
3.53743332794211,1.26363423630972
3.54371651324929,1.26476398970482
3.54999969855647,1.26586977838803
3.55628288386365,1.26695162386673
3.56256606917083,1.26800954881795
3.56884925447801,1.26904357708732
3.57513243978518,1.27005373368824
3.58141562509236,1.2710400448011
3.58769881039954,1.27200253777268
3.59398199570672,1.27294124111566
3.6002651810139,1.27385618450825
3.60654836632108,1.27474739879398
3.61283155162826,1.27561491598156
3.61911473693544,1.27645876924498
3.62539792224262,1.2772789929236
3.6316811075498,1.27807562252249
3.63796429285698,1.27884869471284
3.64424747816416,1.27959824733255
3.65053066347134,1.28032431938688
3.65681384877852,1.28102695104932
3.6630970340857,1.28170618366252
3.66938021939288,1.28236205973946
3.67566340470006,1.28299462296462
3.68194659000724,1.28360391819542
3.68822977531442,1.2841899914637
3.6945129606216,1.28475288997744
3.70079614592878,1.28529266212251
3.70707933123596,1.28580935746467
3.71336251654314,1.28630302675163
3.71964570185032,1.28677372191532
3.72592888715749,1.28722149607429
3.73221207246467,1.28764640353622
3.73849525777185,1.28804849980065
3.74477844307903,1.28842784156182
3.75106162838621,1.28878448671162
3.75734481369339,1.28911849434283
3.76362799900057,1.28942992475235
3.76991118430775,1.28971883944474
3.77619436961493,1.2899853011358
3.78247755492211,1.29022937375639
3.78876074022929,1.29045112245636
3.79504392553647,1.2906506136087
3.80132711084365,1.29082791481382
3.80761029615083,1.29098309490398
3.81389348145801,1.29111622394797
3.82017666676519,1.29122737325583
3.82645985207237,1.29131661538391
3.83274303737955,1.29138402413995
3.83902622268673,1.29142967458843
3.84530940799391,1.29145364305609
3.85159259330109,1.29145600713758
3.85787577860827,1.29143684570138
3.86415896391545,1.2913962388958
3.87044214922263,1.29133426815526
3.8767253345298,1.29125101620669
3.88300851983698,1.29114656707618
3.88929170514416,1.29102100609579
3.89557489045134,1.29087441991053
3.90185807575852,1.29070689648562
3.9081412610657,1.29051852511382
3.91442444637288,1.29030939642312
3.92070763168006,1.29007960238449
3.92699081698724,1.28982923631989
3.93327400229442,1.28955839291056
3.9395571876016,1.28926716820535
3.94584037290878,1.28895565962944
3.95212355821596,1.28862396599317
3.95840674352314,1.28827218750106
3.96468992883032,1.2879004257612
3.9709731141375,1.28750878379463
3.97725629944468,1.28709736604515
3.98353948475186,1.28666627838925
3.98982267005904,1.28621562814625
3.99610585536622,1.28574552408873
4.0023890406734,1.28525607645315
4.00867222598058,1.28474739695069
4.01495541128776,1.28421959877834
4.02123859659494,1.28367279663026
4.02752178190211,1.28310710670927
4.03380496720929,1.28252264673872
4.04008815251647,1.28191953597444
4.04637133782365,1.28129789521709
4.05265452313083,1.28065784682462
4.05893770843801,1.27999951472507
4.06522089374519,1.27932302442954
4.07150407905237,1.27862850304545
4.07778726435955,1.27791607929005
4.08407044966673,1.27718588350415
4.09035363497391,1.27643804766612
4.09663682028109,1.27567270540614
4.10292000558827,1.27488999202071
4.10920319089545,1.27409004448737
4.11548637620263,1.27327300147975
4.12176956150981,1.27243900338279
4.12805274681699,1.27158819230829
4.13433593212417,1.27072071211065
4.14061911743135,1.26983670840293
4.14690230273853,1.26893632857312
4.15318548804571,1.26801972180066
4.15946867335289,1.2670870390733
4.16575185866007,1.26613843320408
4.17203504396725,1.26517405884869
4.17831822927443,1.26419407252301
4.1846014145816,1.26319863262096
4.19088459988878,1.26218789943256
4.19716778519596,1.26116203516223
4.20345097050314,1.26012120394745
4.20973415581032,1.2590655718775
4.2160173411175,1.25799530701262
4.22230052642468,1.25691057940329
4.22858371173186,1.25581156110982
4.23486689703904,1.25469842622218
4.24115008234622,1.25357135088004
4.2474332676534,1.25243051329308
4.25371645296058,1.25127609376152
4.25999963826776,1.25010827469689
4.26628282357494,1.248927240643
4.27256600888212,1.24773317829718
4.2788491941893,1.24652627653169
4.28513237949648,1.2453067264154
4.29141556480366,1.24407472123563
4.29769875011084,1.24283045652021
4.30398193541802,1.24157413005977
4.3102651207252,1.24030594193018
4.31654830603238,1.23902609451518
4.32283149133956,1.23773479252923
4.32911467664673,1.23643224304051
4.33539786195391,1.23511865549403
4.34168104726109,1.23379424173501
4.34796423256827,1.2324592160323
4.35424741787545,1.23111379510201
4.36053060318263,1.22975819813121
4.36681378848981,1.22839264680181
4.37309697379699,1.22701736531449
4.37938015910417,1.22563258041276
4.38566334441135,1.22423852140711
4.39194652971853,1.22283542019917
4.39822971502571,1.22142351130603
4.40451290033289,1.22000303188451
4.41079608564007,1.21857422175548
4.41707927094725,1.21713732342826
4.42336245625443,1.21569258212491
4.42964564156161,1.2142402458046
4.43592882686879,1.21278056518785
4.44221201217597,1.21131379378082
4.44849519748315,1.2098401878994
4.45477838279033,1.20836000669334
4.46106156809751,1.20687351217015
4.46734475340469,1.20538096921893
4.47362793871187,1.20388264563401
4.47991112401905,1.20237881213842
4.48619430932622,1.20086974240712
4.4924774946334,1.19935571309007
4.49876067994058,1.19783700383497
4.50504386524776,1.19631389730971
4.51132705055494,1.19478667922455
4.51761023586212,1.19325563835392
4.5238934211693,1.19172106655787
4.53017660647648,1.19018325880308
4.53645979178366,1.18864251318343
4.54274297709084,1.18709913094015
4.54902616239802,1.18555341648134
4.5553093477052,1.18400567740111
4.56159253301238,1.18245622449796
4.56787571831956,1.18090537179266
4.57415890362674,1.17935343654544
4.58044208893392,1.17780073927239
4.5867252742411,1.17624760376127
4.59300845954828,1.17469435708636
4.59929164485546,1.17314132962258
4.60557483016264,1.17158885505872
4.61185801546982,1.17003727040968
4.618141200777,1.16848691602777
4.62442438608418,1.16693813561298
4.63070757139136,1.16539127622219
4.63699075669853,1.16384668827714
4.64327394200571,1.16230472557136
4.64955712731289,1.16076574527571
4.65584031262007,1.15923010794277
4.66212349792725,1.15769817750969
4.66840668323443,1.15617032129977
4.67468986854161,1.15464691002248
4.68097305384879,1.15312831777197
4.68725623915597,1.15161492202393
4.69353942446315,1.15010710363085
4.69982260977033,1.14860524681545
4.70610579507751,1.14710973916238
4.71238898038469,1.14562097160802
4.71867216569187,1.14413933842835
4.72495535099905,1.14266523722476
4.73123853630623,1.14119906890783
4.73752172161341,1.13974123767898
4.74380490692059,1.13829215100979
4.75008809222777,1.13685221961911
4.75637127753495,1.13542185744776
4.76265446284213,1.13400148163078
4.76893764814931,1.13259151246717
4.77522083345649,1.131192373387
4.78150401876367,1.12980449091585
4.78778720407084,1.12842829463653
4.79407038937802,1.12706421714792
4.8003535746852,1.12571269402091
4.80663675999238,1.1243741637514
4.81291994529956,1.12304906771017
4.81920313060674,1.12173785008967
4.82548631591392,1.12044095784754
4.8317695012211,1.11915884064691
4.83805268652828,1.11789195079328
4.84433587183546,1.11664074316797
4.85061905714264,1.1154056751581
4.85690224244982,1.11418720658294
4.863185427757,1.11298579961663
4.86946861306418,1.11180191870717
4.87575179837136,1.11063603049166
4.88203498367854,1.10948860370767
4.88831816898572,1.10836010910062
4.8946013542929,1.10725101932736
4.90088453960008,1.10616180885554
4.90716772490726,1.10509295385898
4.91345091021444,1.10404493210894
4.91973409552162,1.1030182228611
4.9260172808288,1.10201330673839
4.93230046613598,1.10103066560953
4.93858365144315,1.10007078246322
4.94486683675033,1.09913414127804
4.95115002205751,1.09822122688792
4.95743320736469,1.09733252484328
4.96371639267187,1.09646852126763
4.96999957797905,1.09562970270989
4.97628276328623,1.09481655599211
4.98256594859341,1.09402956805283
4.98884913390059,1.09326922578597
4.99513231920777,1.09253601587524
5.00141550451495,1.09183042462412
5.00769868982213,1.09115293778146
5.01398187512931,1.09050404036267
5.02026506043649,1.08988421646648
5.02654824574367,1.08929394908745
5.03283143105085,1.08873371992417
5.03911461635803,1.08820400918323
5.04539780166521,1.08770529537894
5.05168098697239,1.08723805512907
5.05796417227957,1.08680276294641
5.06424735758675,1.08639989102646
5.07053054289393,1.08602990903118
5.07681372820111,1.08569328386896
5.08309691350829,1.08539047947095
5.08938009881546,1.08512195656373
5.09566328412264,1.08488817243857
5.10194646942982,1.0846895807173
5.108229654737,1.084526631115
5.11451284004418,1.08439976919958
5.12079602535136,1.08430943614844
5.12707921065854,1.08425606850227
5.13336239596572,1.0842400979163
5.1396455812729,1.08426195090901
5.14592876658008,1.08432204860857
5.15221195188726,1.0844208064971
5.15849513719444,1.08455863415299
5.16477832250162,1.08473593499147
5.1710615078088,1.08495310600357
5.17734469311598,1.08521053749365
5.18362787842316,1.08550861281588
5.18991106373034,1.08584770810951
5.19619424903752,1.08622819203358
5.2024774343447,1.08665042550091
5.20876061965188,1.08711476141177
5.21504380495906,1.08762154438747
5.22132699026624,1.08817111050385
5.22761017557342,1.08876378702528
5.2338933608806,1.08939989213902
5.24017654618777,1.09007973469032
5.24645973149495,1.09080361391852
5.25274291680213,1.09157181919431
5.25902610210931,1.09238462975835
5.26530928741649,1.0932423144615
5.27159247272367,1.0941451315069
5.27787565803085,1.09509332819408
5.28415884333803,1.09608714066527
5.29044202864521,1.09712679365423
5.29672521395239,1.09821250023772
5.30300839925957,1.09934446158978
5.30929158456675,1.10052286673917
5.31557476987393,1.10174789232997
5.32185795518111,1.10301970238561
5.32814114048829,1.10433844807662
5.33442432579547,1.10570426749204
5.34070751110265,1.10711728541487
5.34699069640983,1.10857761310161
5.35327388171701,1.11008534806611
5.35955706702419,1.1116405738678
5.36584025233137,1.11324335990451
5.37212343763855,1.11489376121002
5.37840662294573,1.11659181825638
5.38468980825291,1.11833755676126
5.39097299356009,1.1201309875003
5.39725617886726,1.12197210612464
5.40353936417444,1.12386089298377
5.40982254948162,1.12579731295369
5.4161057347888,1.12778131527053
5.42238892009598,1.12981283336973
5.42867210540316,1.13189178473072
5.43495529071034,1.13401807072741
5.44123847601752,1.13619157648424
5.4475216613247,1.13841217073813
5.45380484663188,1.1406797057062
5.46008803193906,1.1429940169593
5.46637121724624,1.1453549233016
5.47265440255342,1.14776222665591
5.4789375878606,1.15021571195511
5.48522077316778,1.15271514703956
5.49150395847496,1.15526028256046
5.49778714378214,1.15785085188931
5.50407032908932,1.1604865710334
5.5103535143965,1.16316713855739
5.51663669970368,1.165892235511
5.52291988501086,1.16866152536276
5.52920307031804,1.17147465393998
5.53548625562522,1.17433124937481
5.54176944093239,1.17723092205652
5.54805262623957,1.18017326458992
5.55433581154675,1.18315785176011
5.56061899685393,1.18618424050337
5.56690218216111,1.18925196988446
5.57318536746829,1.19236056108019
5.57946855277547,1.19550951736938
5.58575173808265,1.19869832412923
5.59203492338983,1.20192644883826
5.59831810869701,1.20519334108567
5.60460129400419,1.20849843258745
5.61088447931137,1.21184113720907
5.61716766461855,1.21522085099504
5.62345084992573,1.21863695220525
5.62973403523291,1.2220888013584
5.63601722054009,1.22557574128236
5.64230040584727,1.22909709717188
5.64858359115445,1.23265217665348
5.65486677646163,1.23624026985792
5.66114996176881,1.23986064950012
5.66743314707599,1.24351257096701
5.67371633238317,1.24719527241311
5.67999951769035,1.25090797486429
5.68628270299753,1.25464988232975
5.69256588830471,1.25842018192241
5.69884907361188,1.26221804398798
5.70513225891906,1.26604262224276
5.71141544422624,1.26989305392054
5.71769862953342,1.27376845992873
5.7239818148406,1.27766794501384
5.73026500014778,1.28159059793678
5.73654818545496,1.28553549165789
5.74283137076214,1.28950168353225
5.74911455606932,1.29348821551515
5.7553977413765,1.29749411437831
5.76168092668368,1.30151839193681
5.76796411199086,1.30556004528706
5.77424729729804,1.30961805705603
5.78053048260522,1.31369139566203
5.7868136679124,1.31777901558712
5.79309685321958,1.32187985766147
5.79938003852676,1.3259928493599
5.80566322383394,1.33011690511066
5.81194640914112,1.3342509266168
5.8182295944483,1.33839380319027
5.82451277975548,1.34254441209883
5.83079596506266,1.346701618926
5.83707915036984,1.35086427794425
5.84336233567702,1.3550312325014
5.8496455209842,1.35920131542044
5.85592870629137,1.36337334941289
5.86221189159855,1.36754614750566
5.86849507690573,1.37171851348149
5.87477826221291,1.37588924233304
5.88106144752009,1.3800571207306
5.88734463282727,1.38422092750332
5.89362781813445,1.38837943413399
5.89991100344163,1.39253140526724
5.90619418874881,1.39667559923102
5.91247737405599,1.40081076857127
5.91876055936317,1.40493566059948
5.92504374467035,1.40904901795309
5.93132692997753,1.41314957916827
5.93761011528471,1.41723607926501
5.94389330059189,1.42130725034399
5.95017648589907,1.42536182219498
5.95645967120625,1.42939852291639
5.96274285651343,1.43341607954545
5.96902604182061,1.43741321869855
5.97530922712779,1.44138866722133
5.98159241243497,1.44534115284781
5.98787559774215,1.4492694048681
5.99415878304933,1.45317215480399
6.0004419683565,1.45704813709176
6.00672515366368,1.46089608977151
6.01300833897086,1.46471475518234
6.01929152427804,1.46850288066242
6.02557470958522,1.47225921925339
6.0318578948924,1.47598253040805
6.03814108019958,1.47967158070057
6.04442426550676,1.48332514453828
6.05070745081394,1.48694200487413
6.05699063612112,1.4905209539189
6.0632738214283,1.49406079385208
6.06955700673548,1.49756033753057
6.07584019204266,1.5010184091941
6.08212337734984,1.50443384516628
6.08840656265702,1.50780549455043
6.0946897479642,1.51113221991893
6.10097293327138,1.51441289799519
6.10725611857856,1.51764642032704
6.11353930388574,1.52083169395063
6.11982248919292,1.52396764204367
6.1261056745001,1.52705320456696
6.13238885980728,1.53008733889325
6.13867204511446,1.53306902042225
6.14495523042164,1.53599724318102
6.15123841572882,1.53887102040842
6.15752160103599,1.54168938512292
6.16380478634317,1.5444513906727
6.17008797165035,1.54715611126711
6.17637115695753,1.54980264248866
6.18265434226471,1.55239010178467
6.18893752757189,1.55491762893772
6.19522071287907,1.55738438651418
6.20150389818625,1.55978956029013
6.20778708349343,1.56213235965388
6.21407026880061,1.56441201798451
6.22035345410779,1.56662779300589
6.22663663941497,1.56877896711564
6.23291982472215,1.57086484768843
6.23920301002933,1.57288476735345
6.24548619533651,1.5748380842454
6.25176938064369,1.57672418222896
6.25805256595087,1.5785424710963
6.26433575125805,1.58029238673759
6.27061893656523,1.58197339128436
6.27690212187241,1.58358497322551
6.28318530717959,1.58512664749624

